Evaluating bulk flow estimators for CosmicFlows-4 measurements

For over a decade there have been contradictory claims in the literature about whether the local bulk flow motion of galaxies is consistent or in tension with the $\Lambda$CDM model. While it has become evident that systematics affect bulk flow measurements, systematics in the estimators have not been widely investigated. In this work, we thoroughly evaluate the performance of four estimator variants, including the Kaiser maximum likelihood estimator (MLE) and the minimum variance estimator (MVE). We find that these estimators are unbiased, however their precision may be strongly correlated with the survey geometry. Small biases in the estimators can be present leading to underestimated bulk flows, which we suspect are due to the presence of non-linear peculiar velocities. The uncertainty assigned to the bulk flows from these estimators is typically underestimated, which leads to an overestimate of the tension with $\Lambda$CDM. We estimate the bulk flow for the CosmicFlows-4 data and use mocks to ensure the uncertainties are appropriately accounted for. Using the MLE we find a bulk flow amplitude of $408\pm165 \mathrm{km s}^{-1}$ at a depth of $49\, \mathrm{Mpc} h^{-1}$, in reasonable agreement with $\Lambda$CDM. However using the MVE which can probe greater effective depths, we find an amplitude of $428\pm108 \mathrm{km s}^{-1}$ at a depth of $173\, \mathrm{Mpc} h^{-1}$, in tension with the model, having only a 0.11% probability of obtaining a larger $\chi^2$. These measurements appear directed towards the Great Attractor region where more data may be needed to resolve tensions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
